Skin Lesion Phenotyping via Nested Multi-modal Contrastive Learning

We introduce SLIMP (Skin Lesion Image-Metadata Pre-training) for learning rich representations of skin lesions through a novel nested contrastive learning approach that captures complex relationships between images and metadata. Melanoma detection and skin lesion classification based solely on images, pose significant challenges due to large variations in imaging conditions (lighting, color, resolution, distance, etc.) and lack of clinical and phenotypical context. Clinicians typically follow a holistic approach for assessing the risk level of the patient and for deciding which lesions may be malignant and need to be excised, by considering the patient's medical history as well as the appearance of other lesions of the patient. Inspired by this, SLIMP combines the appearance and the metadata of individual skin lesions with patient-level metadata relating to their medical record and other clinically relevant information. By fully exploiting all available data modalities throughout the learning process, the proposed pre-training strategy improves performance compared to other pre-training strategies on downstream skin lesions classification tasks highlighting the learned representations quality.

==> csv/ham10k_similarity_histogram.csv <==
bin_left,bin_right,bin_center,gt_density,rt_density
-0.11687600612640381,-0.09850049748712657,-0.1076882518067652,0.10862327803898246,0.0
-0.09850049748712657,-0.08012498884784933,-0.08931274316748794,0.10862327803898246,0.0
-0.08012498884784933,-0.06174948020857207,-0.0709372345282107,0.05431163901949119,0.0
-0.06174948020857207,-0.04337397156929483,-0.05256172588893345,0.706051307253386,0.0
-0.04337397156929483,-0.02499846293001759,-0.03418621724965621,4.181996204500825,0.0
-0.02499846293001759,-0.006622954290740335,-0.015810708610378962,20.964292661523597,0.0
-0.006622954290740335,0.011752554348536892,0.0025648000288982786,12.980481725658414,0.0
0.011752554348536892,0.030128062987814147,0.02094030866817552,7.657941101748258,0.0
0.030128062987814147,0.0485035716270914,0.039315817307452774,4.56217767763726,0.0
0.0485035716270914,0.06687908026636863,0.057691325946730015,2.009530643721177,0.0
0.06687908026636863,0.08525458890564588,0.07606683458600726,0.7060513072533856,0.0
0.08525458890564588,0.10363009754492314,0.09444234322528451,0.16293491705847357,0.0
0.10363009754492314,0.12200560618420037,0.11281785186456175,0.10862327803898254,0.0
0.12200560618420037,0.1403811148234776,0.13119336050383898,0.0,0.0
0.1403811148234776,0.15875662346275488,0.14956886914311623,0.05431163901949111,0.0
0.15875662346275488,0.1771321321020321,0.1679443777823935,0.0,0.0
0.1771321321020321,0.19550764074130933,0.18631988642167072,0.05431163901949127,0.0
0.19550764074130933,0.2138831493805866,0.20469539506094797,0.0,0.0
0.2138831493805866,0.23225865801986384,0.22307090370022523,0.0,0.0
0.23225865801986384,0.25063416665914107,0.24144641233950245,0.0,0.0
0.25063416665914107,0.26900967529841835,0.2598219209787797,0.0,0.0
0.26900967529841835,0.2873851839376956,0.27819742961805694,0.0,0.0
0.2873851839376956,0.3057606925769728,0.2965729382573342,0.0,0.0
0.3057606925769728,0.3241362012162501,0.31494844689661144,0.0,0.0
0.3241362012162501,0.3425117098555273,0.33332395553588867,0.0,0.0
0.3425117098555273,0.36088721849480454,0.35169946417516595,0.0,0.0
0.36088721849480454,0.37926272713408177,0.3700749728144431,0.0,0.0
0.37926272713408177,0.397638235773359,0.3884504814537204,0.0,0.0
0.397638235773359,0.4160137444126363,0.40682599009299764,0.0,0.0
0.4160137444126363,0.43438925305191356,0.4252014987322749,0.0,0.0
0.43438925305191356,0.45276476169119073,0.44357700737155215,0.0,0.0
0.45276476169119073,0.471140270330468,0.4619525160108294,0.0,0.0
0.471140270330468,0.4895157789697453,0.48032802465010666,0.0,0.0
0.4895157789697453,0.5078912876090225,0.4987035332893839,0.0,0.05431163901949144
0.5078912876090225,0.5262667962482998,0.517079041928661,0.0,0.0
0.5262667962482998,0.544642304887577,0.5354545505679384,0.0,0.10862327803898222
0.544642304887577,0.5630178135268542,0.5538300592072156,0.0,0.21724655607796575
0.5630178135268542,0.5813933221661315,0.5722055678464928,0.0,1.0862327803898224
0.5813933221661315,0.5997688308054088,0.5905810764857702,0.0,2.2810888388186266
0.5997688308054088,0.6181443394446859,0.6089565851250474,0.0,3.1500750631305032
0.6181443394446859,0.6365198480839632,0.6273320937643245,0.0,5.702722097046566
0.6365198480839632,0.6548953567232405,0.6457076024036019,0.0,9.884718301547382
0.6548953567232405,0.6732708653625177,0.6640831110428791,0.0,8.907108799196596
0.6732708653625177,0.691646374001795,0.6824586196821563,0.0,7.657941101748246
0.691646374001795,0.7100218826410722,0.7008341283214337,0.0,6.680331599397407
0.7100218826410722,0.7283973912803494,0.7192096369607108,0.0,4.181996204500841
0.7283973912803494,0.7467728999196267,0.737585145599988,0.0,2.6069586729355736
0.7467728999196267,0.765148408558904,0.7559606542392654,0.0,1.0862327803898224
0.765148408558904,0.7835239171981812,0.7743361628785426,0.0,0.8146745852923716


==> csv/hiba_similarity_histogram.csv <==
bin_left,bin_right,bin_center,gt_density,rt_density
-0.1425650417804718,-0.12514063776755818,-0.133852839774015,0.7085280508415678,0.0
-0.12514063776755818,-0.10771623375464459,-0.11642843576110139,0.3542640254207845,0.0
-0.10771623375464459,-0.09029182974173099,-0.09900403174818778,0.0,0.0
-0.09029182974173099,-0.07286742572881738,-0.08157962773527419,0.0,0.0
-0.07286742572881738,-0.055443021715903776,-0.06415522372236057,0.0,0.0
-0.055443021715903776,-0.03801861770299017,-0.04673081970944697,0.0,0.0
-0.03801861770299017,-0.020594213690076565,-0.029306415696533368,1.0627920762623526,0.0
-0.020594213690076565,-0.0031698096771629602,-0.011882011683619763,0.3542640254207842,0.0
-0.0031698096771629602,0.014254594335750659,0.005542392329293849,1.0627920762623517,0.0
0.014254594335750659,0.03167899834866425,0.022966796342207454,2.4798481779454913,0.0
0.03167899834866425,0.04910340236157784,0.040391200355121046,2.1255841525247066,0.0
0.04910340236157784,0.06652780637449146,0.05781560436803465,3.8969042796286226,0.0
0.06652780637449146,0.08395221038740508,0.07524000838094827,3.188376228787055,0.0
0.08395221038740508,0.10137661440031867,0.09266441239386188,3.18837622878706,0.0
0.10137661440031867,0.11880101841323226,0.11008881640677547,3.18837622878706,0.0
0.11880101841323226,0.13622542242614588,0.12751322041968907,4.959696355890975,0.0
0.13622542242614588,0.1536498264390595,0.1449376244326027,3.188376228787055,0.0
0.1536498264390595,0.17107423045197312,0.1623620284455163,3.8969042796286226,0.0
0.17107423045197312,0.18849863446488668,0.1797864324584299,4.605432330470205,0.0
0.18849863446488668,0.2059230384778003,0.1972108364713435,4.251168305049407,0.0
0.2059230384778003,0.22334744249071392,0.2146352404842571,2.1255841525247035,0.0
0.22334744249071392,0.24077184650362748,0.2320596444971707,3.8969042796286355,0.0
0.24077184650362748,0.2581962505165411,0.2494840485100843,3.188376228787055,0.0
0.2581962505165411,0.2756206545294547,0.2669084525229979,2.1255841525247035,0.0
0.2756206545294547,0.29304505854236834,0.28433285653591156,0.7085280508415678,0.0
0.29304505854236834,0.31046946255528196,0.3017572605488251,1.4170561016831356,0.0
0.31046946255528196,0.3278938665681955,0.31918166456173874,0.7085280508415701,0.0
0.3278938665681955,0.34531827058110914,0.33660606857465236,0.7085280508415678,0.0
0.34531827058110914,0.36274267459402276,0.3540304725875659,0.0,0.0
0.36274267459402276,0.3801670786069363,0.37145487660047954,0.0,0.0
0.3801670786069363,0.39759148261985,0.38887928061339316,0.0,0.0
0.39759148261985,0.41501588663276356,0.4063036846263068,0.0,0.0
0.41501588663276356,0.43244029064567713,0.42372808863922035,0.0,0.0
0.43244029064567713,0.4498646946585908,0.44115249265213397,0.0,0.3542640254207828
0.4498646946585908,0.46728909867150437,0.4585768966650476,0.0,0.0
0.46728909867150437,0.48471350268441804,0.4760013006779612,0.0,0.3542640254207828
0.48471350268441804,0.5021379066973316,0.4934257046908748,0.0,0.7085280508415701
0.5021379066973316,0.5195623107102452,0.5108501087037884,0.0,0.35426402542078506
0.5195623107102452,0.5369867147231588,0.528274512716702,0.0,3.188376228787045
0.5369867147231588,0.5544111187360724,0.5456989167296156,0.0,4.25116830504942
0.5544111187360724,0.571835522748986,0.5631233207425292,0.0,4.605432330470205
0.571835522748986,0.5892599267618996,0.5805477247554428,0.0,7.439544533836438
0.5892599267618996,0.6066843307748132,0.5979721287683564,0.0,6.022488432153346
0.6066843307748132,0.6241087347877268,0.61539653278127,0.0,8.856600635519627
0.6241087347877268,0.6415331388006404,0.6328209367941836,0.0,7.439544533836438
0.6415331388006404,0.658957542813554,0.6502453408070972,0.0,5.668224406732561
0.658957542813554,0.6763819468264677,0.6676697448200108,0.0,3.8969042796286106
0.6763819468264677,0.6938063508393812,0.6850941488329245,0.0,2.8341122033662804
0.6938063508393812,0.7112307548522949,0.7025185528458381,0.0,1.4170561016831311


==> csv/padufes20_similarity_histogram.csv <==
bin_left,bin_right,bin_center,gt_density,rt_density
-0.23858195543289185,-0.21673435094405194,-0.22765815318847188,0.3980139872247741,0.0
-0.21673435094405194,-0.19488674645521203,-0.205810548699632,0.9950349680619353,0.0
-0.19488674645521203,-0.1730391419663721,-0.18396294421079207,0.1990069936123868,0.0
-0.1730391419663721,-0.15119153747753222,-0.16211533972195216,0.0,0.0
-0.15119153747753222,-0.1293439329886923,-0.14026773523311226,0.7960279744495472,0.0
-0.1293439329886923,-0.10749632849985238,-0.11842013074427234,0.7960279744495482,0.0
-0.10749632849985238,-0.08564872401101248,-0.09657252625543243,0.19900699361238705,0.0
-0.08564872401101248,-0.06380111952217257,-0.07472492176659253,1.5920559488990964,0.0
-0.06380111952217257,-0.04195351503333267,-0.05287731727775262,0.5970209808371612,0.0
-0.04195351503333267,-0.02010591054449276,-0.031029712788912714,1.7910629425114835,0.0
-0.02010591054449276,0.0017416939443471446,-0.009182108300072808,1.5920559488990964,0.0
0.0017416939443471446,0.023589298433187078,0.012665496188767111,1.7910629425114812,0.0
0.023589298433187078,0.045436902922026956,0.03451310067760702,1.5920559488990984,0.0
0.045436902922026956,0.06728450741086689,0.05636070516644692,2.786097910573415,0.0
0.06728450741086689,0.08913211189970677,0.07820830965528683,3.582125885022972,0.0
0.08913211189970677,0.1109797163885467,0.10005591414412673,2.786097910573415,0.0
0.1109797163885467,0.13282732087738663,0.12190351863296667,3.5821258850229625,0.0
0.13282732087738663,0.1546749253662265,0.14375112312180657,2.3880839233486477,0.0
0.1546749253662265,0.17652252985506645,0.16559872761064648,3.383118891410575,0.0
0.17652252985506645,0.19837013434390632,0.18744633209948638,3.184111897798197,0.0
0.19837013434390632,0.22021773883274626,0.2092939365883263,2.1890769297362547,0.0
0.22021773883274626,0.24206534332158613,0.2311415410771662,2.7860979105734223,0.0
0.24206534332158613,0.26391294781042607,0.2529891455660061,2.5870909169610288,0.0
0.26391294781042607,0.285760552299266,0.27483675005484604,1.7910629425114812,0.0
0.285760552299266,0.30760815678810594,0.29668435454368597,0.3980139872247736,0.0
0.30760815678810594,0.32945576127694576,0.31853195903252585,0.5970209808371634,0.0
0.32945576127694576,0.3513033657657857,0.3403795635213657,0.1990069936123868,0.0
0.3513033657657857,0.3731509702546256,0.36222716801020566,0.1990069936123868,0.0
0.3731509702546256,0.39499857474346556,0.3840747724990456,0.7960279744495472,0.0
0.39499857474346556,0.4168461792323054,0.40592237698788547,0.0,0.0
0.4168461792323054,0.4386937837211453,0.42776998147672535,0.1990069936123868,0.0
0.4386937837211453,0.46054138820998525,0.4496175859655653,0.0,0.0
0.46054138820998525,0.4823889926988252,0.4714651904544052,0.0,0.0
0.4823889926988252,0.5042365971876651,0.49331279494324515,0.0,0.0
0.5042365971876651,0.5260842016765049,0.515160399432085,0.0,0.5970209808371634
0.5260842016765049,0.5479318061653449,0.5370080039209248,0.0,0.5970209808371604
0.5479318061653449,0.5697794106541848,0.5588556084097649,0.0,1.3930489552867076
0.5697794106541848,0.5916270151430247,0.5807032128986047,0.0,1.1940419616743208
0.5916270151430247,0.6134746196318646,0.6025508173874446,0.0,2.5870909169610417
0.6134746196318646,0.6353222241207045,0.6243984218762846,0.0,2.5870909169610288
0.6353222241207045,0.6571698286095444,0.6462460263651244,0.0,3.7811328786353493
0.6571698286095444,0.6790174330983844,0.6680936308539644,0.0,4.776167846697283
0.6790174330983844,0.7008650375872243,0.6899412353428043,0.0,5.970209808371604
0.7008650375872243,0.7227126420760641,0.7117888398316442,0.0,5.572195821146859
0.7227126420760641,0.744560246564904,0.7336364443204841,0.0,5.970209808371604
0.744560246564904,0.766407851053744,0.755484048809324,0.0,4.577160853084896
0.766407851053744,0.7882554555425838,0.7773316532981639,0.0,4.577160853084919
0.7882554555425838,0.8101030600314238,0.7991792577870038,0.0,0.7960279744495431
0.8101030600314238,0.8319506645202637,0.8210268622758438,0.0,0.7960279744495512


==> csv/slice3d_similarity_histogram.csv <==
bin_left,bin_right,bin_center,gt_density,rt_density
0.034977346658706665,0.05393490134453287,0.044456124001619766,0.00131525006846643,0.0
0.05393490134453287,0.07289245603035907,0.06341367868744596,0.0,0.0
0.07289245603035907,0.09185001071618527,0.08237123337327218,0.0,0.0
0.09185001071618527,0.11080756540201148,0.10132878805909837,0.0,0.0
0.11080756540201148,0.1297651200878377,0.12028634274492458,0.001315250068466429,0.0
0.1297651200878377,0.14872267477366388,0.13924389743075077,0.0,0.0
0.14872267477366388,0.16768022945949007,0.158201452116577,0.0013152500684664309,0.0
0.16768022945949007,0.1866377841453163,0.17715900680240318,0.0,0.0
0.1866377841453163,0.2055953388311425,0.1961165614882294,0.0,0.0
0.2055953388311425,0.2245528935169687,0.21507411617405559,0.0013152500684664309,0.0
0.2245528935169687,0.24351044820279488,0.2340316708598818,0.0013152500684664309,0.0
0.24351044820279488,0.2624680028886211,0.252989225545708,0.0039457502053992875,0.0
0.2624680028886211,0.2814255575744473,0.2719467802315342,0.002630500136932858,0.0
0.2814255575744473,0.3003831122602735,0.2909043349173604,0.0013152500684664328,0.0
0.3003831122602735,0.3193406669460997,0.3098618896031866,0.007891500410798575,0.0
0.3193406669460997,0.3382982216319259,0.3288194442890128,0.0039457502053992875,0.0
0.3382982216319259,0.3572557763177521,0.34777699897483905,0.006576250342332145,0.0
0.3572557763177521,0.37621333100357834,0.3667345536606652,0.007891500410798575,0.0
0.37621333100357834,0.3951708856894045,0.3856921083464914,0.011837250616197895,0.0
0.3951708856894045,0.4141284403752307,0.40464966303231764,0.011837250616197862,0.0
0.4141284403752307,0.43308599506105694,0.4236072177181438,0.03025075157472787,0.0
0.43308599506105694,0.4520435497468831,0.44256477240397,0.015783000821597195,0.0
0.4520435497468831,0.4710011044327093,0.46152232708979624,0.04471850232785859,0.0
0.4710011044327093,0.48995865911853553,0.4804798817756224,0.03025075157472787,0.0
0.48995865911853553,0.5089162138043617,0.4994374364614486,0.05261000273865732,0.0
0.5089162138043617,0.527873768490188,0.5183949911472748,0.06181675321792198,0.0
0.527873768490188,0.5468313231760141,0.537352545833101,0.07102350369718738,0.0
0.5468313231760141,0.5657888778618403,0.5563101005189273,0.1394165072574419,0.0
0.5657888778618403,0.5847464325476666,0.5752676552047534,0.15388425801057176,0.0
0.5847464325476666,0.6037039872334927,0.5942252098905796,0.2406907625293572,0.0
0.6037039872334927,0.622661541919319,0.6131827645764059,0.2985617655418785,0.0
0.622661541919319,0.6416190966051452,0.6321403192622321,0.4340325225939229,0.0013152500684664328
0.6416190966051452,0.6605766512909713,0.6510978739480582,0.5221542771811739,0.0013152500684664328
0.6605766512909713,0.6795342059767976,0.6700554286338845,0.7773127904636573,0.003945750205399276
0.6795342059767976,0.6984917606626238,0.6890129833197107,0.9877528014182911,0.0026305001369328657
0.6984917606626238,0.71744931534845,0.7079705380055369,1.3770668216843471,0.00263050013693285
0.71744931534845,0.7364068700342762,0.726928092691363,1.7098250890063629,0.01315250068466433
0.7364068700342762,0.7553644247201023,0.7458856473771893,2.2622301177622646,0.02367450123239579
0.7553644247201023,0.7743219794059286,0.7648432020630155,2.8185808967235495,0.06576250342332127
0.7743219794059286,0.7932795340917548,0.7838007567488416,3.527500683626973,0.1709825089006363
0.7932795340917548,0.8122370887775809,0.8027583114346679,4.257464471625843,0.4511307734839865
0.8122370887775809,0.8311946434634072,0.8217158661204941,5.009787510788613,1.2784230665493652
0.8311946434634072,0.8501521981492334,0.8406734208063202,5.624009292762467,2.9645736543233396
0.8501521981492334,0.8691097528350595,0.8596309754921465,6.07645531631492,6.837985105956984
0.8691097528350595,0.8880673075208858,0.8785885301779727,6.002801312480764,11.760966112226773
0.8880673075208858,0.907024862206712,0.8975460848637988,5.183400519826212,14.959654278737206
0.907024862206712,0.9259824168925382,0.9165036395496251,3.3867689263010448,10.667993305331175
0.9259824168925382,0.9449399715783644,0.9354611942354514,1.3744363215474222,3.2473524190436227
0.9449399715783644,0.9638975262641907,0.9544187489212775,0.2143857611600273,0.29593126540494563

